Consistent Solutions of the Radiation Diffusion Equation in Spherical and Cylindrical Geometries

We have extended the radiation diffusion model of Hammer and Rosen to diverging spherical and cylindrical geometries. The effect of curvilinear geometry on the supersonic, expanding wavefront increases as the internal radius of a spherical or cylindrical shell approaches zero. Small spherical geometries are important for modeling systems at the size scale of ICF capsules, at these scales existing quasi-analytic models for planar geometry significantly disagree with the results of simulation. With this method, the benefits of rapid iteration can be applied to common spherical systems at much smaller length scales. We present comparisons between numerical diffusion solutions and the analytic model to give ranges of applicability for the model.

==> restatusofsphericaldiffusionapproximationpaper/Material_Data_for_HR_and_Cohen_-_Sheet1.csv <==
Experiment,Foam,g (g/cm^2),f (MJ),Alpha,Beta,Epsilon,Lambda,Mu,Density (mg/cc),Average Density,Temperature (eV),Average Temp (eV),C
Massen,C11H16Pb.3852,3.13E-04,10.17,1.57,1.2,0.2154398564,0.1,0,80,80,100-150,125,1.68E-16
Xu Pure,C6H12,2.55E-04,12.27,2.98,1,0.1432664756,0.95,0.04,50,50,160,160,1.02E-17
Xu With Copper,C6H12Cu0.394,1.30E-04,8.13,3.44,1.1,0.1478494624,0.67,0.07,50,50,160,160,2.49E-17
"Back, Moore",SiO2,1.09E-04,8.77,3.53,1.1,0.1460823373,0.75,0.09,90-120,105,310,310,2.10E-18
Back,Ta2O5,1.19E-04,4.78,1.78,1.37,0.2370242215,0.24,0.12,10-50,30,85-190,137.5,9.59E-16
"Back, low energy",SiO2,1.04E-04,8.4,2,1.23,0.205,0.61,0.1,10-50,30,85-190,137.5,1.22E-16
Moore,C8H7Cl,4.09E-05,14.47,5.7,0.96,0.09896907216,0.72,0.04,90-120,105,310,310,3.37E-19
Keiter Pure,C15H20O6,3.77E-05,11.54,5.29,0.94,0.1011840689,0.95,0.038,45-70,57.5,200-210,205,7.98E-19
Keiter with Gold,C15H20O6Au.172,2.10E-04,9.81,2.5,1.04,0.16,0.35,0.06,45-70,57.5,200-210,205,9.31E-17
Ji-Yan,C8H8,3.55E-04,21.17,2.79,1.06,0.1561119293,0.81,0.06,160,160,175,175,6.48E-19
N/A (HR),Au,1.39E-04,3.4,1.5,1.6,0.2909090909,0.2,0.14,200,200,100-200,150,4.09E-17
N/A,Be,2.48E-03,8.81,4.89,1.09,0.1226096738,0.67,0.07,N/A,,N/A,,#DIV/0!
